Siren Song: Manipulating Pose Estimation in XR Headsets Using Acoustic Attacks

Extended Reality (XR) experiences involve interactions between users, the real world, and virtual content. A key step to enable these experiences is the XR headset sensing and estimating the user's pose in order to accurately place and render virtual content in the real world. XR headsets use multiple sensors (e.g., cameras, inertial measurement unit) to perform pose estimation and improve its robustness, but this provides an attack surface for adversaries to interfere with the pose estimation process. In this paper, we create and study the effects of acoustic attacks that create false signals in the inertial measurement unit (IMU) on XR headsets, leading to adverse downstream effects on XR applications. We generate resonant acoustic signals on a HoloLens 2 and measure the resulting perturbations in the IMU readings, and also demonstrate both fine-grained and coarse attacks on the popular ORB-SLAM3 and an open-source XR system (ILLIXR). With the knowledge gleaned from attacking these open-source frameworks, we demonstrate four end-to-end proof-of-concept attacks on a HoloLens 2: manipulating user input, clickjacking, zone invasion, and denial of user interaction. Our experiments show that current commercial XR headsets are susceptible to acoustic attacks, raising concerns for their security.

==> sp_reviews.txt <==
Jiasi's summary
- more eval scenarios
- attack setup (distance, volume --> is the setup realistic?)
- why Quest 3 didn't work

Jiasi to do
- pass over intro to emphasize new experiments
- check volume justification in previous papers and add to intro
- add application table

S&P 2025 Cycle 2 Paper #855 Reviews and Comments
===========================================================================
Paper #855 Siren Song: Manipulating Pose Estimation in XR Headsets Using
Acoustic Attacks


Review #855A
===========================================================================

Paper Summary
-------------
This paper explores how acoustic attacks can interfere with the inertial measurement units (IMUs) in XR headsets, disrupting pose estimation and user experience. The paper demonstrate that acoustic signals can create false IMU readings, affecting the XR pipeline, including visual rendering. Using the HoloLens 2, they simulate and implement attacks that manipulate user inputs, deceive through "clickjacking," invade secure zones, and block user interactions.

Technical Correctness
---------------------
3. Fixable Major Issues

Technical Correctness Comments
------------------------------
The author notes that this type of attack is less effective when the victim's device is stationary. However, a common use case for mixed reality devices involves being relatively stationary indoors. This highlights a significant limitation of the proposed attack methodology in such scenarios.

Scientific Contribution
-----------------------
6. Provides a Valuable Step Forward in an Established Field

Scientific Contribution Comments
--------------------------------
There have been many works that use acoustic signals to attack IMUs. This type of work uses sound as a carrier to deliver energy to the IMU sensor, causing it to produce erroneous readings and thus fail in functions such as positioning and trajectory control.

Presentation
------------
2. Minor Flaws in Presentation

Presentation Comments
---------------------
Some of the descriptions and diagrams in the article are confusing, and there are grammatical errors.

Comments to Authors
-------------------
This paper explores how acoustic signals can be used to attack the IMU sensors of mixed reality devices, disrupting their normal operations. The authors identify a "snapback" phenomenon, where the victim device resets its position to the origin when the perturbation from the attack signal exceeds a threshold. The paper demonstrates the practical impact of acoustic wave attacks on XR applications and user experience through four end-to-end proof-of-concept attacks: manipulating user input, clickjacking, private area intrusion, and user interaction denial. The scenarios presented are vivid and easy to understand. The acoustic injection attack towards IMU has been well studied in previous work. This work applies it to XR applications. 

The current evaluation is rather limited. The proposed attack method should be evaluated in a broader range of scenarios. For instance, variations in the user’s posture (standing, sitting, lying down) and different environmental background noises should be considered to assess the robustness of the attack technique.

In Section 4.1.1, the authors simulate constant errors on one axis of the IMU. However, it is unclear how such an attack signal would be practically injected in real-world scenarios. If acoustic signals are used as the carrier, wouldn’t all three axes of the accelerometer experience changes simultaneously? This point requires further clarification.

The paper lacks sufficient detail on the attack scenario setup. Specifically, the volume of the acoustic signal and the relative position of the speaker to the victim device are not described. Furthermore, the authors should discuss how these factors influence the effectiveness of the attack.

Some figures in the paper lack clear explanations. For example, the meaning of the scattered points in Figure 3 is not adequately described. Additionally, there are presentation issues, such as the "Benefit to User" subsection in Section 5.3.3, which may have opposite meanings.

Section 5 discusses attacks on several representative mixed reality applications. It would be beneficial to clarify whether the attack audio signals used for these applications are consistent. Do different attack signals yield varying effects on different applications? Exploring more sophisticated attack strategies would help distinguish this work from existing acoustic attacks on IMUs.

Recommended Decision
--------------------
3. Weak Reject (Can be Convinced by a Champion)

Reviewer Confidence
-------------------
2. Highly Confident

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No



Review #855B
===========================================================================

Paper Summary
-------------
This paper considers how acoustic attacks can affect the inertial measurement units (IMUs) within extended reality (XR) headsets. The focus is on simultaneous location and mapping (SLAM) systems. The authors experiment with a Hololens 2 and Quest 3 headset. The work demonstrates that a number of perturbations can occur targeted at the IMU compounded by how these deviations are processed by the XR software, including attacks that cause drifts and a so-called "snapback" attack whereby the acoustic energy causes the XR device's position to reset itself. Attacks are tested against an open-source SLAM system and an end-to-end attack using a HoloLens is performed to validate the snapback attack. Multiple scenarios where attacks can be harmful are presented.

Technical Correctness
---------------------
3. Fixable Major Issues

Technical Correctness Comments
------------------------------
There is no discussion of how much sound is required to cause the attack to occur. For this type of paper, I would expect a discussion of sound and at what distance the attack can be performed. Presumably this is something more than whisper magnitude, so it would be very helpful to have this information in the paper.

Scientific Contribution
-----------------------
6. Provides a Valuable Step Forward in an Established Field

Scientific Contribution Comments
--------------------------------
There have been a number of papers that have considered acoustic attacks against coupled systems as the authors have discussed. This appears to be the first to consider IMUs in XR devices.

Presentation
------------
1. No Flaws in Presentation

Presentation Comments
---------------------
No significant issues.

Comments to Authors
-------------------
Thank you for your submission. Acoustic attacks are interesting as a means of performing signal injection in ways that are difficult to bypass and without requiring a lot of attacker complexity. This was an interesting study and the use of open-source software to model attacks to try on closed-source commercial products was an approach I appreciated.

As mentioned in technical concerns, without a discussion of the sound magnitude it is difficult to assess the practicality of the attack. Based on Figure 5 there appears to be a speaker in proximity to the headset. I am not sure what this looks like for an XR headset user. Would sound be directed at the user and the IMU would be perturbed as a result of that? Would it be malware that causes tones to be played within the unit? Would this be noticeable / potentially harmful to the user?

I would like to see more information about what makes the Quest 3 more resistant to attack. Is it indicative of how newer models of headsets are designed such that manufacturers have recognized this sort of attack and are designing such that acoustic injection from the outside is less of a factor?

It's not clear why secure zone invasion (Section 5.3.3) is considered a benefit to the user. The attack appears to demonstrate a way to bypass this protection?

The clickjacking attack in 5.3.2 was interesting from a security and privacy standpoint, and causing user input for sensitive operations could be a problem (as other papers discussing clickjacking VR have shown). It is less clear to me where the security concerns are with the other applications such as the VR game. If XR headsets were augmented into an AR driving application then the signal would likely be at odds with other inputs into a driving system, but those systems would likely be relying on cameras, LiDAR, etc. If there are potential cognitive impacts on the user that could be interesting to explore, like the potential for cybersickness.

There is only a limited discussion of defenses. It appears the Quest 3 already has some sort of defense given that the attack is not successful against it so it would be interesting to look more closely at whether the hardware defenses the authors suggest are implemented by that system. From a software perspective, a strong contribution would be for the authors to implement the sampling methodologies into the open-source SLAM system to demonstrate whether the proposed mitigations would be effective.

Recommended Decision
--------------------
3. Weak Reject (Can be Convinced by a Champion)

Reviewer Confidence
-------------------
3. Fairly Confident

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No

